Compressing Colour Images with Joint Inpainting and Prediction

Inpainting-based codecs store sparse, quantised pixel data directly and decode by interpolating the discarded image parts. This interpolation can be used simultaneously for efficient coding by predicting pixel data to be stored. Such joint inpainting and prediction approaches yield good results with simple components such as regular grids and Shepard interpolation on grey value images, but they lack a dedicated mode for colour images. Therefore, we evaluate different approaches for inpainting-based colour compression. Inpainting operators are able to reconstruct a large range of colours from a small colour palette of the known pixels. We exploit this with a luma preference mode which uses higher sparsity in YCbCr colour channels than in the brightness channel. Furthermore, we propose the first full vector quantisation mode for an inpainting-based codec that stores only a small codebook of colours. Our experiments reveal that both colour extensions yield significant improvements.

==> data/kodak_rjip_luma_2.csv <==
19.9547937083333	96.8644322916667
39.8204648333333	124.625443708333
59.3614617083333	176.053180708333
79.306709875	191.325898208333
99.38247775	212.513605416667
119.073224833333	239.5136775


==> data/kodak_scalar_residuals.csv <==
9.9243,96.018,29.429
19.962,155.87,27.228
49.37,227.36,25.452
69.428,254.98,24.946
99.806,282.89,24.487
149.03,325.12,23.826
200.98,355.92,23.409
247.54,381.6,23.077
495.6,458.06,22.231
744.02,504.66,21.775
1002.6,551.75,21.353


==> data/kodak_vector_pixels.csv <==
11.24,19.475,35.841
20.088,81.853,30.126
50.276,157.62,27.042
68.697,184.99,26.422
98.464,217.51,25.689
147.78,253.87,24.918
196.46,279.57,24.497
246.54,300.33,24.168
494.21,376.45,23.129
742.82,422.08,22.593
989.78,458.32,22.211


==> data/kodim13_scalar_luma.csv <==
19.955393 285.361206
39.90876 342.827576
59.312332 464.317749
78.118202 486.176056
100.251808 532.12616
120.018616 587.566833


==> data/kodim20_scalar_luma.csv <==
20.146927	63.552261
39.336525	81.023682
60.134731	114.919952
79.701576	127.623428
97.978653	144.980988
119.544281	159.961365

